Molecular hydrogen in absorption at high redshifts. Science cases for CUBES

Absorption lines from molecular hydrogen ($\rm H_2$) in the spectra of background sources are a powerful probe of the physical conditions in intervening cold neutral medium. At high redshift, $z>2$, $\rm H_2$ lines are conveniently shifted in the optical domain, allowing the use of ground-based telescopes to perform high-resolution spectroscopy, which is essential for a proper analysis of the cold gas. We describe recent observational progress, based on the development of efficient pre-selection techniques in low-resolution spectroscopic surveys such as the Sloan Digital Sky Survey (SDSS). The next generation of spectrographs with high blue-throughput, such as CUBES, will certainly significantly boost the efficiency and outcome of follow-up observations. In this paper, we discuss high priority science cases for CUBES, building on recent $\rm H_2$ observations at high-z: probing the physical conditions in the cold phase of regular galaxies and outflowing gas from active galactic nucleus.

==> referee_reply.txt <==
We thank both referees for the careful reading and reasonable comments on our manuscript. We address all the comments in a revised version, where we highlighted the changes in bold face.

>> Reviewer #1: I have gone through the present manuscript carefully.  This article presents an interesting science case for CUBES. The usefulness of molecular hydrogen in probing physical conditions in the distant universe is well documented. However, major advancement is yet to happen because of the lack of statistically significant number of systems observed with sufficient SNR and spectral resolution. This paper presents a good case with appropriately pre-selected sample to address this issue with CUBES that will have enhanced UV sensitivity and reasonably good spectral resolution. The authors present their case very well mainly focusing on H2 physics. I do not have any specific comments on the three aspects they present (i.e intervening H2 systems, associated H2 absorbers and dusty dense absorbers).  The only comment I have is the following: It will be more useful to the readers to provide a single paragraph on additional science that may come out of this sample. For example, one thing that comes to my mind is using H2 to probe variations of electron to proton mass ratio. The bottleneck at present in this is systematic effects. It is always better to have more systems for such studies to beat this. In this para the author may mention the possibility of HD, CO and possible DIB detections and associated physics. These are my suggestions and I do not insist on them to be included for accepting this paper.

REPLY: We added a subsection 4.4 with a brief description of two problems of fundamental physics (constraints on the variation of proton-to-electron mass ratio and measurements of CMB temperature) that can be addressed with H2 absorption systems.

>> Reviewer #2: This work presents an overview of past observational progress, an interesting outlook and science cases for studying molecular hydrogen in absorption at high redshifts using the instrument CUBES. It describes the science cases for studying intervening DLAs to probe molecular hydrogen in high-z galaxies, the study of proximate DLAs to probe outflowing gas in AGNs and the study of dense, high H2 column density gas by following up reddened quasars using CUBES. While the science cases are described clearly, I have three more general / larger concerns, and several more specific (minor) concerns that I would like to bring forward. These concerns should be addressed before publication.

>> Main concerns:

>> - Given that the manuscript is describing science cases for CUBES, the manuscript would benefit from a summary of the technical specifics about the instrument. While some of this information is scattered around the text, I think a more detailed description of the instrument is necessary given the context of this manuscript. Including a table with information about technical specifications of the instrument is also a suggestion.

REPLY: This paper is proposed to be part of a series of CUBES papers, assembled in the special ExA issue. There will be a paper with the instrument overview (Zanutta A. et al.), that is already cited in the paper. So we refrain from duplicating this information here.

>> - In general, section 4.1, 4.2 and 4.3 would benefit from a more diverse citation of works from other groups. Especially the highlighted science results in the sections are heavily focused on results by the authors. While these are excellent results, a more diverse view on this topic would highly benefit the manuscript. The same is true for the results in the last paragraph of section 3.

REPLY: We added several references in the text to make the view of the topic more diverse.

>> - While section 4.2 describes the past results very well, it should be made clearer how CUBES will help further our understanding with this specific science case. Fig. 5 showcases that more faint objects now become accessible through CUBES, but what is the expected impact of observing these fainter sources with proximate absorbers? This is clearer in section 4.1 and 4.3.

REPLY: We added a sentence at the end of the Section 4.2

More specific (minor) concerns:

>> - Publications referring to the instruments that are being referred to in the manuscript should be cited (e.g. Dekker+2000 for UVES, Sahnow+1996 for FUSE etc.). Further the names should be introduced before usage (e.g. Far Ultraviolet Spectroscopic Explorer (FUSE)).

REPLY: We thank the referee for noting this. We added appropriate references in the text and introduction of abbreviations.

>> -The statement above is also applicable to surveys like SDSS. Sometimes the abbreviations are referred to before they are introduced.

REPLY: We added appropriate abbreviations in the text.

>> - Introduction: "Because of their brightness, quasars are generally used as background sources, although there is growing interest in the use of gamma-ray burst afterglows as well.". I suggest at least adding some examples concerning studies of GRB afterglows here.

REPLY: We added references in the text.

>> - Section 1: "proximate H2 absorption systems". The authors make it clear in a later section how "proximate H2 absorption systems" are defined. The first mention of this would be a better spot to explain how they are defined.

REPLY: We added a footnote with explanation of proximate absorption systems

>> - Section 1: "The corresponding systems are already available from pre-selection in SDSS but other surveys will also contribute to discover new ones". What are the other surveys that can or will be used for pre-selection?

REPLY: There is a list of some planned surveys in section 4.3.

>> -Section 2.1: "At high redshifts, quasars and gamma ray burst (GRB) afterglows can be used as bright background sources, albeit with some limiting capabilities in case of GRBs due their transient nature.". Transient nature might be a bit ambiguous. It should be made clear that e.g. the rapid decrease in luminosity causes these issues.

REPLY: We made correction in the text.

>> - Section 2.1: The part of this section discussing Damped-Lyman-alpha systems states that sub-DLAs are below log(N) < 20.3. It would be important to note that not all log(N) < 20.3 are sub-DLAs, but that there is also a further differentiation of these systems: Lyman Limit Systems in the range of 1.4 x 10^17 <= N  <= 10^19 and the Lyman-alpha forest at N < 1.4 x 10^17.

REPLY: Thanks, corrected.

>> - Section 2.1, footnotes: "Here and after the column densities, N, are expressed in cm^-2.". It should be made clear that it is atoms / cm^2 for atomic hydrogen and molecules / cm^2 for molecular hydrogen to avoid confusion.

REPLY: Corrected.

>> - Section 2.1: "A more robust value of the incidence rate in the over-all population of DLAs….". It is unclear from the text why this measurement is more robust. Could this be elaborated?

REPLY: We replaced "more robust value" by "An independent estimate".

>> - Section 3: "This is most likely due to the corresponding lines of sight intercepting galaxies at small galacto-centric distances". I suggest also citing other results concerning GRBs probing low impact parameters (e.g. Lyman+2017, Arabsalmani+2015)

REPLY: We added proposed references

>> -Section 3: "where the prevailing physical conditions, and in particular the gas pressure, favour the existence of the cold phase and the Hi/H2 conversion.". I suggest also citing other results of QSO DLAs and GRB-DLAs environment comparisons (e.g. Guimarães+2012).

REPLY: We added appropriate references.

>> - Section 3: "A comparative study of these three pre-selection techniques [3] indicate that they have different selection function in terms of the properties (such as metalicity, N(H i), N(H2), presence of CO, etc.) and therefore should complement each other.". How are these different pre-selection techniques biased and how do they complement each other specifically? The text would benefit from a short summary.

REPLY: We added one sentence, while we already provided a reference to detailed comparative study. 

>> - Section 4.1: "While the first detected H2 absorption system at high-z was found at the quasar redshift see recent analysis by [4], studies of H2 initially focused on intervening systems  absorption systems at cosmological remote distances from the quasar, i.e. that are not physically associated with the later". This is worded confusingly. The first high-z H2 absorption was stated earlier to be found by Levshakov+1985. It should be made clear that [4] is another analysis of the same system.

REPLY: We added "re-" before analysis.

>> - Section 4.1: "The determination of the physical conditions was one of the primary goal of studies of intervening H2 absorption systems [44,25,1], since excitation of H2 rotational levels (e.g. [32, 3]), as well as associated Ci fine-structure (e.g. [6]), and rotational levels of HD (e.g.[1]) and CO molecules [43,33] provide a straight way to do it.". How do these different tracers help determining the physical conditions? A short summary would improve clarity concerning this topic.

REPLY: We added a few sentences in the second paragraph of Section 4.1.

>> - "Originally, H2-bearing DLAs were analysed mostly on a case-by-case basis. The main outcome of these studies were:" and the results below. In the way that it is written, it is unclear which of these studies found which result. Can this be elaborated?

REPLY: In this sentence we provided wide ranges of the values of physical conditions that were usually  estimated by the studies that were mentioned at the beginning of the previous paragraph. 

>> -  Section 4.2: "However, the observed strong excess can be explained by either clustering of the matter and satellite galaxies around quasars or the presence of galactic-scale outflows, which, as current local observations indicate, frequently contains a large amount of molecular gas.". Which studies are suggesting satellite galaxies around quasars to be responsible for the H2 seen in absorption? While the outflow case is cited, it is unclear which studies suggest satellite galaxies.

REPLY: We corrected this sentence.

>> - Section 5: "We briefly discussed three H2-related top-priority science cases for CUBES". Similarly to section 4, it should be stated that these are "the most important CUBES science goals to our eyes" for clarity.

REPLY: Done.

>> Typos:

>> - Abstract: The next generation of spectrograph with… -> The next generation of spectrographs

REPLY: Done.

- Section 2: "recent reanalysis by Shull et al. [40].". The only time that the first author is stated before a citation. Was this accidentally left in?

REPLY: Done.

>> - Section 2.2: The UVES database for H2 system comprised … -> Section 2.2: The UVES database for H2 systems comprised…"

REPLY: Done

>> - Section 3: "was shown that strong H2 absorption systems (logN(H2) > 18)". The formatting is off in the manuscript

REPLY: Done

- There seems to be a comma missing after the Journal name and issue number in the citations

REPLY: We used the bibliography style provided by the Journal and bibliography was generated using bibtex.



